Going Extreme: Comparative Analysis of Hate Speech in Parler and Gab

Social platforms such as Gab and Parler, branded as `free-speech' networks, have seen a significant growth of their user base in recent years. This popularity is mainly attributed to the stricter moderation enforced by mainstream platforms such as Twitter, Facebook, and Reddit. In this work we provide the first large scale analysis of hate-speech on Parler. We experiment with an array of algorithms for hate-speech detection, demonstrating limitations of transfer learning in that domain, given the illusive and ever changing nature of the ways hate-speech is delivered. In order to improve classification accuracy we annotated 10K Parler posts, which we use to fine-tune a BERT classifier. Classification of individual posts is then leveraged for the classification of millions of users via label propagation over the social network. Classifying users by their propensity to disseminate hate, we find that hate mongers make 16.1\% of Parler active users, and that they have distinct characteristics comparing to other user groups. We find that hate mongers are more active, more central and express distinct levels of sentiment and convey a distinct array of emotions like anger and sadness. We further complement our analysis by comparing the trends discovered in Parler and those found in Gab. To the best of our knowledge, this is among the first works to analyze hate speech in Parler in a quantitative manner and on the user level, and the first annotated dataset to be made available to the community.

==> precision_recall_curves/gab/FT_DistilBERT.csv <==
precision,recall
0.1871674995969692,1.0
0.18880208333333334,0.9991386735572783
0.19094650205761318,0.9991386735572783
0.19294743845642048,0.9991386735572783
0.19489247311827956,0.9991386735572783
0.1967769296013571,0.9991386735572783
0.19815353051803727,0.9982773471145564
0.20017286084701816,0.9974160206718347
0.20252056712760372,0.9965546942291128
0.20460176991150442,0.9956933677863911
0.20640314791629405,0.9939707149009475
0.2086421985174471,0.9939707149009475
0.21151026392961877,0.9939707149009475
0.2146314221891288,0.9931093884582257
0.21707179197286602,0.9922480620155039
0.21954944635357007,0.9905254091300603
0.22278284494469242,0.9888027562446167
0.22561576354679802,0.9862187769164513
0.2277799920286967,0.9844961240310077
0.23109583501819653,0.9844961240310077
0.23429158110882956,0.9827734711455641
0.23718215923301375,0.9801894918173988
0.24089754445385267,0.9801894918173988
0.2443010752688172,0.9784668389319552
0.24727905964301264,0.9784668389319552
0.2504970178926441,0.9767441860465116
0.25397892849136966,0.9758828596037898
0.25752051048313584,0.9732988802756245
0.2611715674924751,0.9715762273901809
0.26494117647058824,0.9698535745047373
0.2683043167183401,0.9689922480620154
0.27186818512236494,0.9664082687338501
0.2754549926217413,0.9646856158484065
0.278913260219342,0.9638242894056848
0.28217446270543617,0.9612403100775194
0.2861926841834106,0.9569336778639104
0.29072812991094815,0.9560723514211886
0.29463336875664187,0.9552110249784669
0.2988101676581936,0.9517657192075797
0.3028555738605162,0.9500430663221361
0.3074343208496367,0.9474590869939707
0.3117178612059158,0.9440137812230835
0.3161551823972206,0.9405684754521964
0.32097675786996177,0.9397071490094746
0.3263410248726401,0.937984496124031
0.33069427527405604,0.9354005167958657
0.3358116480793061,0.9336778639104221
0.34005037783375314,0.9302325581395349
0.3437799808122801,0.9259259259259259
0.34998367613450865,0.9233419465977606
0.3545183714001986,0.9224806201550387
0.35889673730238814,0.9190353143841516
0.36500857632933104,0.9164513350559862
0.3694667131404671,0.9130060292850991
0.37349397590361444,0.9078380706287683
0.3784659704717321,0.905254091300603
0.3845588235294118,0.9009474590869939
0.3882045539380366,0.8957795004306632
0.3908437381763148,0.8897502153316107
0.394919168591224,0.8837209302325582
0.40243423635649783,0.8828596037898363
0.40773216420884817,0.8811369509043928
0.41436688311688313,0.8794142980189492
0.41927512355848434,0.8768303186907838
0.4252825449979071,0.8751076658053403
0.43167305236270753,0.8733850129198967
0.4370402423193423,0.8699397071490095
0.44200351493848855,0.8664944013781223
0.44856887298747766,0.8639104220499569
0.4542974079126876,0.8604651162790697
0.459546925566343,0.8561584840654608
0.4656632173095014,0.8527131782945736
0.4723690533397405,0.8466838931955211
0.47702834799608995,0.8406546080964685
0.4867698452321518,0.8397932816537468
0.4933875890132248,0.8354866494401378
0.4997410668047644,0.8311800172265289
0.5065963060686016,0.8268733850129198
0.5163043478260869,0.818260120585702
0.5244173140954494,0.813953488372093
0.5313736574335783,0.8096468561584841
0.5400696864111498,0.8010335917312662
0.5499405469678954,0.7967269595176572
0.5579138872043663,0.7924203273040482
0.56575682382134,0.7855297157622739
0.569620253164557,0.7751937984496124
0.5770725388601037,0.7674418604651163
0.5812417437252312,0.7579672695951766
0.5893098782138024,0.7502153316106804
0.5981956974323387,0.7424633936261843
0.6073706591070163,0.7381567614125754
0.616557734204793,0.7312661498708011
0.6258351893095768,0.7260981912144703
0.6342205323193917,0.7183462532299741
0.6412451361867705,0.7097329888027563
0.6478087649402391,0.7002583979328165
0.6584967320261438,0.694229112833764
0.6697401508801342,0.6881998277347114
0.6801375752364575,0.6813092161929372
0.6910856134157105,0.6744186046511628
0.699909338168631,0.664944013781223
0.706430568499534,0.652885443583118
0.7181208053691275,0.6451335055986219
0.7299703264094956,0.6356589147286822
0.7425944841675178,0.6261843238587425
0.7576396206533192,0.6192937123169682
0.7693144722524483,0.6089577950043066
0.7829021372328459,0.599483204134367
0.7983682983682984,0.5900086132644272
0.8067632850241546,0.5753660637381568
0.8266331658291457,0.5667527993109388
0.849476439790576,0.5590008613264428
0.8688524590163934,0.5478036175710594
0.8812589413447782,0.5305770887166236
0.8952095808383234,0.5150732127476314
0.9118110236220472,0.49870801033591733
0.9237147595356551,0.4797588285960379
0.9318181818181818,0.4590869939707149
0.935064935064935,0.43410852713178294
0.94831013916501,0.4108527131782946
0.951271186440678,0.3867355727820844
0.9587155963302753,0.36003445305770887
0.9625,0.33161068044788977
0.9699453551912568,0.305770887166236
0.9758308157099698,0.27820844099913866
0.979933110367893,0.2523686477174849
0.9850187265917603,0.22652885443583118
0.9913419913419913,0.19724375538329025
0.9935483870967742,0.1326442721791559
1.0,0.05770887166236004
1.0,0.0008613264427217916

==> precision_recall_curves/gab/RM_Twitter_roBERTa.csv <==
precision,recall
0.18908794788273617,1.0
0.18985270049099837,0.9991386735572783
0.19078947368421054,0.9991386735572783
0.1915702479338843,0.9982773471145564
0.19252491694352158,0.9982773471145564
0.19348914858096827,0.9982773471145564
0.19449572075851654,0.9982773471145564
0.1954798448304942,0.9982773471145564
0.19630445838277674,0.9974160206718347
0.19730788890782075,0.9974160206718347
0.19832163041616716,0.9974160206718347
0.1991736959889826,0.9965546942291128
0.20020764838207303,0.9965546942291128
0.20125239172029918,0.9965546942291128
0.20230809582094772,0.9965546942291128
0.2033749340833187,0.9965546942291128
0.20445308358367204,0.9965546942291128
0.20554272517321015,0.9965546942291128
0.20664404357921057,0.9965546942291128
0.20779454022988506,0.9965546942291128
0.20892018779342722,0.9965546942291128
0.20987654320987653,0.9956933677863911
0.21102592186929536,0.9956933677863911
0.21200440528634362,0.9948320413436692
0.2129937246216316,0.9939707149009475
0.2139940608760208,0.9931093884582257
0.21519223590892123,0.9931093884582257
0.21602852852852852,0.9913867355727821
0.21687429218573046,0.9896640826873385
0.21810933940774488,0.9896640826873385
0.2191676212294769,0.9888027562446167
0.22043010752688172,0.9888027562446167
0.22170722286597142,0.9888027562446167
0.2228049728049728,0.9879414298018949
0.223915592028136,0.9870801033591732
0.22523584905660377,0.9870801033591732
0.22637406089363385,0.9862187769164513
0.22772474144789182,0.9862187769164513
0.22909163665466187,0.9862187769164513
0.23047504025764895,0.9862187769164513
0.23147023086269744,0.9844961240310077
0.23288508557457213,0.9844961240310077
0.23411234112341123,0.983634797588286
0.23535478547854785,0.9827734711455641
0.23682025736820259,0.9827734711455641
0.23830409356725146,0.9827734711455641
0.23959646910466584,0.9819121447028424
0.24090524534686972,0.9810508182601206
0.24223073648361004,0.9801894918173988
0.243573264781491,0.979328165374677
0.2445019404915912,0.9767441860465116
0.2454959843716084,0.9741602067183462
0.2468866069477824,0.9732988802756245
0.24807565427754563,0.9715762273901809
0.24950188177994245,0.970714900947459
0.2509471807443726,0.9698535745047373
0.2519632039488445,0.967269595176572
0.25299299751524734,0.9646856158484065
0.2542642710939277,0.9629629629629629
0.25555301122051755,0.9612403100775194
0.2570901544846668,0.9603789836347976
0.2587087784486763,0.9595176571920758
0.26028999064546304,0.958656330749354
0.26142251530852567,0.9560723514211886
0.2623339658444023,0.9526270456503014
0.26421404682274247,0.9526270456503014
0.26539942252165544,0.9500430663221361
0.26684440135724674,0.9483204134366925
0.2685546875,0.9474590869939707
0.27004426955238564,0.9457364341085271
0.27155599603567887,0.9440137812230835
0.2728407388916625,0.9414298018949182
0.2746478873239437,0.9405684754521964
0.27597567156614294,0.937984496124031
0.27783452502553624,0.9371231696813093
0.27946474523932063,0.9354005167958657
0.28119325551232166,0.9336778639104221
0.2831372549019608,0.9328165374677002
0.28432147562582344,0.9293712316968131
0.2860557768924303,0.9276485788113695
0.28808567603748325,0.9267872523686477
0.289608636977058,0.9242032730404823
0.2917006802721088,0.9233419465977606
0.29327846364883403,0.9207579672695951
0.2951590594744122,0.9190353143841516
0.297350069735007,0.9181739879414298
0.29957805907172996,0.917312661498708
0.3018439716312057,0.9164513350559862
0.3032904148783977,0.9130060292850991
0.30533910533910535,0.9112833763996555
0.3062590975254731,0.9061154177433247
0.3080763582966226,0.9035314384151594
0.30933333333333335,0.8992248062015504
0.3112107623318386,0.896640826873385
0.31221719457013575,0.8914728682170543
0.31445966514459667,0.8897502153316107
0.3161290322580645,0.8863049095607235
0.3187596899224806,0.8854435831180018
0.32091421415153415,0.8828596037898363
0.32332490518331225,0.8811369509043928
0.3257817485641353,0.8794142980189492
0.3269974226804124,0.8742463393626184
0.3288874430709174,0.8708010335917312
0.3308147174770039,0.8673557278208441
0.33211678832116787,0.8621877691645133
0.33411528150134046,0.8587424633936261
0.33649289099526064,0.8561584840654608
0.3385772913816689,0.8527131782945736
0.34105044920525224,0.8501291989664083
0.3435754189944134,0.8475452196382429
0.34615384615384615,0.8449612403100775
0.3484308131241084,0.8415159345391904
0.34967555875991346,0.8354866494401378
0.3524052478134111,0.8329026701119724
0.3544583640383198,0.8285960378983634
0.35655737704918034,0.8242894056847545
0.35983421250941977,0.8225667527993109
0.3624237804878049,0.8191214470284238
0.36391673091750193,0.8130921619293713
0.3670046801872075,0.8105081826012058
0.3701657458563536,0.8079242032730405
0.37140575079872207,0.8010335917312662
0.3726758286176233,0.7941429801894918
0.37520458265139117,0.7898363479758829
0.37821043910521956,0.7863910422049957
0.3812919463087248,0.7829457364341085
0.3833404164895878,0.7769164513350559
0.3857081360309944,0.7717484926787253
0.38901003052769295,0.768303186907838
0.3928413610251878,0.7657192075796727
0.39632781012091356,0.7622739018087855
0.40036314117113025,0.7596899224806202
0.40220892774965483,0.7527993109388458
0.405506299580028,0.7484926787252368
0.40767045454545453,0.7416020671834626
0.40826128722382327,0.7321274763135228
0.41033138401559455,0.7252368647717485
0.413946587537092,0.7209302325581395
0.41566265060240964,0.7131782945736435
0.41743119266055045,0.7054263565891473
0.4192546583850932,0.6976744186046512
0.42218717139852785,0.6916451335055986
0.42628205128205127,0.6873385012919897
0.42888165038002174,0.6804478897502153
0.43211920529801323,0.6744186046511628
0.4337822671156005,0.6658053402239449
0.4360730593607306,0.6580534022394487
0.4413472706155633,0.6546080964685616
0.4444444444444444,0.6477174849267873
0.44885679903730447,0.6425495262704565
0.4522058823529412,0.6356589147286822
0.4550561797752809,0.627906976744186
0.4580152671755725,0.6201550387596899
0.4584954604409857,0.6089577950043066
0.4603174603174603,0.599483204134367
0.4638757596218771,0.5917312661498708
0.4651964162646451,0.5813953488372093
0.46798029556650245,0.5727820844099913
0.46872753414809487,0.5615848406546081
0.47171197648787655,0.5529715762273901
0.4718256949661908,0.540913006029285
0.47501921598770175,0.5322997416020672
0.47915027537372146,0.524547803617571
0.48509266720386784,0.5185185185185185
0.4880264244426094,0.5090439276485789
0.4970364098221846,0.5055986218776917
0.5004344048653345,0.49612403100775193
0.5022301516503123,0.48492678725236865
0.5022914757103575,0.4720068906115418
0.5014137606032045,0.4582256675279931
0.5063045586808923,0.4496124031007752
0.5054945054945055,0.43583118001722654
0.513903192584964,0.429801894918174
0.5175345377258236,0.41946597760551246
0.5192096597145993,0.4074074074074074
0.5198637911464246,0.3944875107665805
0.5217391304347826,0.38242894056847543
0.5249695493300852,0.37123169681309215
0.5233881163084703,0.35658914728682173
0.5308804204993429,0.3479758828596038
0.5321477428180574,0.3350559862187769
0.5349500713266762,0.32299741602067183
0.5394932935916542,0.31180017226528856
0.5366614664586583,0.2962962962962963
0.5384615384615384,0.2833763996554694
0.5456110154905336,0.2730404823428079
0.5480943738656987,0.26012058570198104
0.5489443378119002,0.2463393626184324
0.5478615071283096,0.23169681309216192
0.544468546637744,0.21619293712316967
0.5498839907192575,0.2041343669250646
0.5625,0.1937984496124031
0.5594594594594594,0.17829457364341086
0.5676470588235294,0.16623600344530576
0.5645161290322581,0.1507321274763135
0.5571428571428572,0.1343669250645995
0.556,0.11972437553832903
0.5545454545454546,0.10508182601205857
0.5789473684210527,0.09474590869939707
0.6,0.082687338501292
0.5692307692307692,0.06373815676141258
0.57,0.04909560723514212
0.5714285714285714,0.034453057708871665
0.55,0.018949181739879414
0.6,0.00516795865633075

==> precision_recall_curves/gab/RM_deHateBERT.csv <==
precision,recall
0.1844027954256671,1.0
0.18533376123234915,0.9948320413436692
0.18590777168655273,0.9931093884582257
0.18667963052989792,0.9922480620155039
0.1875915974596971,0.9922480620155039
0.188379705400982,0.9913867355727821
0.18898026315789473,0.9896640826873385
0.18991735537190083,0.9896640826873385
0.1908637873754153,0.9896640826873385
0.19171676686706746,0.9888027562446167
0.19251426653239342,0.9879414298018949
0.1934885290148448,0.9879414298018949
0.1941336046117328,0.9862187769164513
0.19512610770279482,0.9862187769164513
0.1961288112367249,0.9862187769164513
0.1971418732782369,0.9862187769164513
0.19799238490827276,0.9853574504737296
0.1990257480862909,0.9853574504737296
0.19972018188177684,0.983634797588286
0.20059774964838256,0.9827734711455641
0.20166136443973134,0.9827734711455641
0.20238095238095238,0.9810508182601206
0.20310825294748125,0.979328165374677
0.20420258620689655,0.979328165374677
0.20517459743079428,0.9767441860465116
0.20593050754957248,0.9750215331610681
0.20677035681610248,0.9732988802756245
0.20754369825206992,0.9715762273901809
0.20832562442183164,0.9698535745047373
0.20874418604651163,0.9664082687338501
0.2099158091674462,0.9664082687338501
0.21072436500470368,0.9646856158484065
0.21135288552507095,0.9621016365202412
0.21268088347296268,0.9621016365202412
0.21390271926464957,0.9621016365202412
0.21475346687211094,0.9603789836347976
0.21580782642386673,0.9595176571920758
0.2170693686671863,0.9595176571920758
0.21838855126445794,0.9595176571920758
0.21948333661999606,0.958656330749354
0.2205911525490974,0.9577950043066322
0.22160111798762228,0.9560723514211886
0.22253464551114682,0.954349698535745
0.22388361285108102,0.954349698535745
0.22504574100426916,0.9534883720930233
0.22601759050930662,0.9517657192075797
0.22720724428894834,0.9509043927648578
0.22779043280182232,0.9474590869939707
0.2290060429256095,0.9465977605512489
0.2294463087248322,0.94229112833764
0.2308991135500211,0.94229112833764
0.23215802888700085,0.9414298018949182
0.23364685763146645,0.9414298018949182
0.23472461273666093,0.9397071490094746
0.2360329146816804,0.9388458225667528
0.23757628596338273,0.9388458225667528
0.23892057920140414,0.937984496124031
0.24050353356890458,0.937984496124031
0.2418852823477101,0.9371231696813093
0.24350940017905104,0.9371231696813093
0.24531708417964343,0.9362618432385874
0.24636363636363637,0.9336778639104221
0.24759725400457666,0.9319552110249785
0.2488479262672811,0.9302325581395349
0.2505800464037123,0.9302325581395349
0.2521028037383178,0.9293712316968131
0.2536470588235294,0.9285099052540913
0.2552132701421801,0.9276485788113695
0.2568019093078759,0.9267872523686477
0.2586538461538462,0.9267872523686477
0.2602905569007264,0.9259259259259259
0.26195121951219513,0.9250645994832042
0.26314496314496316,0.9224806201550387
0.26435643564356437,0.9198966408268734
0.26615115989024696,0.9190353143841516
0.26748867639657775,0.9155900086132644
0.26926977687626774,0.9147286821705426
0.271078180889116,0.9138673557278209
0.2729145211122554,0.9130060292850991
0.2742605085625324,0.9104220499569337
0.2764121338912134,0.9104220499569337
0.27727991565629945,0.9061154177433247
0.27869287991498404,0.9035314384151594
0.28093197643277984,0.9035314384151594
0.28266738660907126,0.9018087855297158
0.28470332063146436,0.9009474590869939
0.2862239297475302,0.8983634797588286
0.2884882108183079,0.8957795004306632
0.2903496503496503,0.8940568475452196
0.29167842031029617,0.8906115417743324
0.29368241320432553,0.8888888888888888
0.29535017221584386,0.8863049095607235
0.297712134375905,0.8854435831180018
0.30002921413964356,0.8845822566752799
0.3015030946065429,0.8811369509043928
0.30359797799583704,0.8794142980189492
0.30543054305430545,0.8768303186907838
0.3075991522858008,0.8751076658053403
0.3095019859456156,0.8725236864771748
0.31174838112858466,0.8708010335917312
0.31403672580143166,0.8690783807062877
0.31636820609487903,0.8673557278208441
0.31874405328258804,0.8656330749354005
0.32052513608709576,0.8621877691645133
0.3233107015842224,0.8613264427217916
0.32582435520731307,0.859603789836348
0.329047148038246,0.859603789836348
0.33133533133533133,0.8570198105081827
0.3336696939118735,0.8544358311800172
0.33401291199456334,0.8466838931955211
0.33619505494505497,0.843238587424634
0.3383067314365024,0.8397932816537468
0.34046283309957925,0.8363479758828596
0.3423104181431609,0.8320413436692506
0.3449140401146132,0.8294573643410853
0.34685010861694426,0.8251507321274764
0.34946828016134945,0.8208440999138673
0.3526140155728587,0.8191214470284238
0.3550806149231346,0.8156761412575366
0.35760333712552145,0.8122308354866494
0.36056770233985425,0.8096468561584841
0.36398913465269694,0.8079242032730405
0.36395759717314485,0.7984496124031008
0.36750099324592767,0.7967269595176572
0.37072778447929233,0.7941429801894918
0.37362637362637363,0.7906976744186046
0.377008652657602,0.7881136950904393
0.378389653733834,0.781223083548665
0.38149556400506973,0.7777777777777778
0.3850771869639794,0.7734711455641688
0.38835794960903564,0.7700258397932817
0.3926056338028169,0.768303186907838
0.39652096342551296,0.7657192075796727
0.4000904159132007,0.7622739018087855
0.40238313473877174,0.756244616709733
0.40614811364694925,0.7510766580534023
0.4095418044402456,0.7467700258397932
0.411595591758505,0.739879414298019
0.4158946855192589,0.7347114556416882
0.42008906481939634,0.7312661498708011
0.42354124748490946,0.7252368647717485
0.4289366053169734,0.7226528854435831
0.43250259605399793,0.7174849267872524
0.43670886075949367,0.7131782945736435
0.4407506702412869,0.7080103359173127
0.44547437295528897,0.7037037037037037
0.45066518847006654,0.7002583979328165
0.45434047350620066,0.694229112833764
0.4569954128440367,0.6864771748492678
0.46091015169194866,0.6804478897502153
0.4661520190023753,0.6761412575366064
0.4709794437726723,0.6709732988802756
0.4772167487684729,0.6675279931093885
0.48243412797992474,0.6623600344530577
0.4852941176470588,0.6537467700258398
0.49022164276401564,0.6477174849267873
0.4973404255319149,0.6442721791559001
0.5,0.6347975882859603
0.5055401662049861,0.6287683031869078
0.5127298444130127,0.6244616709732989
0.5166184971098265,0.615848406546081
0.517725258493353,0.6037898363479759
0.525679758308157,0.599483204134367
0.5309119010819165,0.5917312661498708
0.5356012658227848,0.5831180017226529
0.5405186385737439,0.5745047372954349
0.5473421926910299,0.5676141257536607
0.5528109028960818,0.5590008613264428
0.5629370629370629,0.5546942291128337
0.573608617594255,0.5503875968992248
0.5867158671586716,0.5478036175710594
0.6017110266159695,0.5452196382428941
0.6115459882583171,0.5383290267011197
0.6448598130841121,0.5348837209302325
0.6612554112554112,0.5262704565030146
0.6733780760626398,0.5185185185185185
0.6828703703703703,0.508182601205857
0.6894484412470024,0.49526270456503013
0.6977611940298507,0.48320413436692505
0.710594315245478,0.4737295434969854
0.7231182795698925,0.46339362618432384
0.7366946778711485,0.45305770887166236
0.7383040935672515,0.43496985357450474
0.7431192660550459,0.4186046511627907
0.7516025641025641,0.40396210163652024
0.7609427609427609,0.38931955211024977
0.7712765957446809,0.37467700258397935
0.7846441947565543,0.36089577950043067
0.7956349206349206,0.3453919035314384
0.8143459915611815,0.3324720068906115
0.8265765765765766,0.3161068044788975
0.8454106280193237,0.301464254952627
0.8697916666666666,0.2876830318690784
0.8898305084745762,0.2713178294573643
0.904320987654321,0.2523686477174849
0.9285714285714286,0.2351421188630491
0.946969696969697,0.2153316106804479
0.9658119658119658,0.19465977605512488
0.9607843137254902,0.16881998277347116
0.9712643678160919,0.14556416881998277
0.9791666666666666,0.12144702842377261
0.9912280701754386,0.09732988802756244
0.9880952380952381,0.0714900947459087
0.9814814814814815,0.04565030146425495
0.9583333333333334,0.019810508182601206

==> precision_recall_curves/gab/perspective.csv <==
precision,recall
0.1873072553156955,1.0
0.18809135399673735,0.9991334488734835
0.18901639344262294,0.9991334488734835
0.1899505766062603,0.9991334488734835
0.1909256499420434,0.9991334488734835
0.19171243135297053,0.9982668977469671
0.1926743602609132,0.9982668977469671
0.1936785474108944,0.9982668977469671
0.19449138222372422,0.9974003466204506
0.19548233695652173,0.9974003466204506
0.19631273472174804,0.9965337954939342
0.19735713059893598,0.9965337954939342
0.19820596860445058,0.9956672443674177
0.19923703832148432,0.9956672443674177
0.20010458427749694,0.9948006932409013
0.20115647450499385,0.9948006932409013
0.2022551092318534,0.9948006932409013
0.20332979100247964,0.9948006932409013
0.20441595441595442,0.9948006932409013
0.20551378446115287,0.9948006932409013
0.2066234701223902,0.9948006932409013
0.20756424176619617,0.9939341421143848
0.20833333333333334,0.9922010398613518
0.20947676545920235,0.9922010398613518
0.2106328182487123,0.9922010398613518
0.21143174250832408,0.9904679376083189
0.21261160714285715,0.9904679376083189
0.2138047138047138,0.9904679376083189
0.21501128668171557,0.9904679376083189
0.2162724692526017,0.9904679376083189
0.21731684110371075,0.9896013864818024
0.2185645933014354,0.9896013864818024
0.2198267564966314,0.9896013864818024
0.22114639814097597,0.9896013864818024
0.22243864433190494,0.9896013864818024
0.22374608150470218,0.9896013864818024
0.22491622314212498,0.988734835355286
0.2262542137616498,0.988734835355286
0.22760821863155795,0.988734835355286
0.22877784467188442,0.9878682842287695
0.23016353725015143,0.9878682842287695
0.23161316537992685,0.9878682842287695
0.2330335241210139,0.9878682842287695
0.23426573426573427,0.987001733102253
0.23551324503311258,0.9861351819757366
0.23698458975426906,0.9861351819757366
0.23847443419949707,0.9861351819757366
0.24003374815439782,0.9861351819757366
0.24156230099766504,0.9861351819757366
0.24311044648579364,0.9861351819757366
0.24467856374973124,0.9861351819757366
0.2460506383899589,0.9852686308492201
0.24765846220866913,0.9852686308492201
0.2490681868011401,0.9844020797227037
0.25071728095343193,0.9844020797227037
0.25244444444444447,0.9844020797227037
0.25413870246085013,0.9844020797227037
0.25585585585585585,0.9844020797227037
0.25736961451247165,0.9835355285961872
0.2591324200913242,0.9835355285961872
0.26091954022988506,0.9835355285961872
0.26273148148148145,0.9835355285961872
0.26433566433566436,0.9826689774696707
0.2661971830985915,0.9826689774696707
0.2679120359423031,0.9818024263431543
0.2695879971421767,0.9809358752166378
0.27128807867594146,0.9800693240901213
0.2732544092776033,0.9800693240901213
0.2752494524215138,0.9800693240901213
0.2773418342324669,0.9800693240901213
0.2791501976284585,0.9792027729636048
0.2812344449975112,0.9792027729636048
0.28335005015045134,0.9792027729636048
0.28524507326932796,0.9783362218370883
0.2874236252545825,0.9783362218370883
0.28937916880451514,0.9774696707105719
0.2908479834539814,0.9748700173310225
0.2931214174048984,0.9748700173310225
0.29543067226890757,0.9748700173310225
0.2972472207517205,0.9731369150779896
0.29935965848452506,0.9722703639514731
0.30177514792899407,0.9722703639514731
0.30422993492407807,0.9722703639514731
0.3064516129032258,0.9714038128249567
0.3089856670341786,0.9714038128249567
0.31100611450806004,0.9696707105719238
0.31362107623318386,0.9696707105719238
0.31628038439796496,0.9696707105719238
0.31898517673888255,0.9696707105719238
0.32173663024726856,0.9696707105719238
0.32395591647331784,0.9679376083188909
0.326214160327677,0.9662045060658578
0.32880755608028334,0.9653379549393414
0.33174508636092914,0.9653379549393414
0.33443509615384615,0.9644714038128249
0.33717404487568226,0.9636048526863085
0.3402692778457772,0.9636048526863085
0.34249536751080917,0.9610051993067591
0.345074812967581,0.9592720970537262
0.3473882945248584,0.9566724436741768
0.35069885641677256,0.9566724436741768
0.3531109685695959,0.9540727902946274
0.3558937823834197,0.9523396880415944
0.3593852190974493,0.9523396880415944
0.3629458388375165,0.9523396880415944
0.3655770513675784,0.949740034662045
0.36859838274932616,0.9480069324090121
0.3723621511232131,0.9480069324090121
0.37551581843191195,0.9462738301559792
0.37908269631688674,0.9454072790294628
0.38202247191011235,0.9428076256499134
0.3846699787083038,0.9393414211438474
0.3884505021520803,0.938474870017331
0.3919506889050036,0.9367417677642981
0.39589442815249265,0.9358752166377816
0.3999258710155671,0.9350086655112652
0.404047976011994,0.9341421143847487
0.41887675507020283,0.9306759098786829
0.4218626677190213,0.9263431542461005
0.4253194888178914,0.9228769497400346
0.42926434923201295,0.9202772963604853
0.4328968903436989,0.9168110918544194
0.4374482187241094,0.9150779896013865
0.44211409395973156,0.9133448873483535
0.4460492778249788,0.9098786828422877
0.4496557659208262,0.9055459272097054
0.45379250217959893,0.9020797227036396
0.4584805653710247,0.8994800693240901
0.4637421665174575,0.8977469670710572
0.4691470054446461,0.8960138648180243
0.4724011039558418,0.889948006932409
0.4771455223880597,0.8864818024263431
0.48344370860927155,0.8856152512998267
0.48896353166986567,0.8830155979202773
0.49513145082765336,0.8812824956672444
0.4990118577075099,0.8752166377816292
0.5045135406218656,0.8717504332755632
0.5096741344195519,0.8674176776429809
0.5157949249093734,0.8630849220103987
0.5274193548387097,0.8500866551126517
0.5327868852459017,0.8448873483535528
0.5467952353942144,0.8353552859618717
0.5522215810732833,0.8292894280762565
0.559013505578391,0.8249566724436742
0.562799043062201,0.8154246100519931
0.5738213399503722,0.8015597920277296
0.5783817951959545,0.792894280762565
0.5850515463917526,0.7868284228769498
0.5939553219448095,0.7833622183708839
0.6090225563909775,0.7720970537261699
0.6154919748778785,0.7642980935875217
0.6208125445473984,0.7547660311958405
0.6270939548434086,0.7461005199306759
0.6411446249033256,0.7183708838821491
0.6461168935148118,0.6993067590987868
0.6502463054187192,0.6863084922010398
0.6574074074074074,0.6767764298093587
0.6649395509499136,0.6672443674176777
0.6693262411347518,0.6542461005199307
0.6730418943533698,0.6403812824956673
0.6788389513108615,0.6282495667244368
0.685459940652819,0.6005199306759099
0.6931702344546381,0.5892547660311959
0.6956989247311828,0.5606585788561526
0.7011111111111111,0.5467937608318891
0.6997635933806147,0.512998266897747
0.7071078431372549,0.5
0.7099236641221374,0.48353552859618715
0.7222222222222222,0.4731369150779896
0.7329286798179059,0.41854419410745236
0.7358803986710963,0.38388214904679374
0.7422867513611615,0.354419410745234
0.7543186180422264,0.34055459272097055
0.7591836734693878,0.3223570190641248
0.7672811059907834,0.2885615251299827
0.7698019801980198,0.26949740034662045
0.7807486631016043,0.2530329289428076
0.7931034482758621,0.21923743500866552
0.8096885813148789,0.2027729636048527
0.8235294117647058,0.15771230502599654
0.8682634730538922,0.12564991334488734
0.8759124087591241,0.10398613518197573
0.897196261682243,0.0831889081455806
0.9090909090909091,0.060658578856152515
0.9787234042553191,0.03986135181975736
0.9411764705882353,0.01386481802426343

==> precision_recall_curves/parler/FT_BERT.csv <==
precision,recall
0.35443864229765015,1.0
0.3664174031271244,0.992633517495396
0.38085106382978723,0.988950276243094
0.39674315321983716,0.9871086556169429
0.4134466769706337,0.9852670349907919
0.42765273311897106,0.9797421731123389
0.44518828451882847,0.9797421731123389
0.45993031358885017,0.9723756906077348
0.47739602169981915,0.9723756906077348
0.49339622641509434,0.9631675874769797
0.5078585461689588,0.9521178637200737
0.523469387755102,0.9447513812154696
0.5364308342133052,0.9355432780847146
0.5509309967141293,0.9263351749539595
0.5603644646924829,0.9060773480662984
0.5754716981132075,0.8987108655616943
0.5882352941176471,0.8839779005524862
0.6002554278416348,0.8655616942909761
0.6213333333333333,0.858195211786372
0.6319444444444444,0.8379373848987108
0.6502177068214804,0.8250460405156538
0.6656534954407295,0.8066298342541437
0.6735668789808917,0.7790055248618785
0.6923076923076923,0.7624309392265194
0.7095070422535211,0.7421731123388582
0.7174721189591078,0.7108655616942909
0.727810650887574,0.6795580110497238
0.7421383647798742,0.6519337016574586
0.7472035794183445,0.6151012891344383
0.7577937649880095,0.58195211786372
0.772020725388601,0.5488029465930019
0.7932011331444759,0.5156537753222836
0.7981366459627329,0.4732965009208103
0.8125,0.430939226519337
0.8333333333333334,0.3867403314917127
0.8504672897196262,0.3351749539594843
0.8784530386740331,0.292817679558011
0.9310344827586207,0.24861878453038674
0.9339622641509434,0.18232044198895028
0.9857142857142858,0.1270718232044199
1.0,0.055248618784530384

==> precision_recall_curves/parler/Twitter_roBERTa.csv <==
precision,recall
0.3478539397821909,1.0
0.3542483660130719,0.998158379373849
0.36,0.994475138121547
0.3673469387755102,0.994475138121547
0.37430555555555556,0.992633517495396
0.3822695035460993,0.992633517495396
0.3898550724637681,0.990791896869245
0.3985185185185185,0.990791896869245
0.403030303030303,0.9797421731123389
0.40852713178294575,0.9705340699815838
0.4158730158730159,0.9650092081031307
0.4219512195121951,0.9558011049723757
0.4286905754795663,0.9465930018416207
0.43199315654405473,0.9300184162062615
0.4363476733977173,0.9152854511970534
0.44274120829576197,0.9042357274401474
0.448563484708063,0.8913443830570903
0.45567206863679693,0.8802946593001841
0.4631992149165849,0.8692449355432781
0.47368421052631576,0.861878453038674
0.4801670146137787,0.8471454880294659
0.48864864864864865,0.8324125230202578
0.4960893854748603,0.8176795580110497
0.5086705202312138,0.8103130755064457
0.5173652694610779,0.7955801104972375
0.5217391304347826,0.7734806629834254
0.5264516129032258,0.7513812154696132
0.5369127516778524,0.7366482504604052
0.5468531468531469,0.7200736648250461
0.5576642335766423,0.7034990791896869
0.5648854961832062,0.6813996316758748
0.5648,0.6500920810313076
0.5647058823529412,0.6187845303867403
0.5628318584070796,0.585635359116022
0.5700934579439252,0.5616942909760589
0.5841584158415841,0.5432780847145487
0.5873684210526315,0.5138121546961326
0.5932584269662922,0.4861878453038674
0.6024096385542169,0.4604051565377532
0.5974025974025974,0.42357274401473294
0.6,0.39226519337016574
0.6030769230769231,0.36095764272559855
0.6203389830508474,0.3370165745856354
0.630188679245283,0.30755064456721914
0.6127659574468085,0.26519337016574585
0.6048780487804878,0.2283609576427256
0.6228571428571429,0.2007366482504604
0.6551724137931034,0.17495395948434622
0.6521739130434783,0.13812154696132597
0.6470588235294118,0.10128913443830571
0.6454545454545454,0.055248618784530384
0.64,0.020257826887661142

==> precision_recall_curves/parler/deHateBERT.csv <==
precision,recall
0.33089579524680074,1.0
0.33664596273291925,0.998158379373849
0.34285714285714286,0.994475138121547
0.34757281553398056,0.988950276243094
0.35313531353135313,0.9852670349907919
0.35622895622895623,0.9742173112338858
0.36231884057971014,0.9668508287292817
0.3643410852713178,0.9521178637200737
0.36573074154067675,0.9355432780847146
0.3686534216335541,0.9226519337016574
0.37123493975903615,0.9079189686924494
0.37625289128758677,0.8987108655616943
0.3804262036306235,0.8876611418047882
0.3850528025995126,0.8729281767955801
0.39050791007493757,0.8637200736648251
0.39538855678906915,0.852670349907919
0.4005258545135846,0.8416206261510129
0.40794223826714804,0.8324125230202578
0.40947075208913647,0.8121546961325967
0.4149139579349904,0.7992633517495396
0.422244094488189,0.7900552486187845
0.4293032786885246,0.7716390423572744
0.44089456869009586,0.7624309392265194
0.4549499443826474,0.7532228360957642
0.46412037037037035,0.7384898710865562
0.4753309265944645,0.7274401473296501
0.48314606741573035,0.712707182320442
0.490272373540856,0.6961325966850829
0.49527665317139,0.6758747697974218
0.4964838255977497,0.6500920810313076
0.5066079295154186,0.6353591160220995
0.5207373271889401,0.6243093922651933
0.5249597423510467,0.6003683241252302
0.5380710659898477,0.585635359116022
0.5418894830659536,0.5598526703499079
0.5423728813559322,0.5303867403314917
0.5429141716566867,0.5009208103130756
0.5520169851380042,0.47882136279926335
0.5532879818594104,0.44935543278084716
0.5547445255474452,0.4198895027624309
0.5695538057742782,0.3996316758747698
0.5775862068965517,0.3701657458563536
0.5943396226415094,0.34806629834254144
0.6006944444444444,0.31860036832412525
0.6124031007751938,0.29097605893186
0.6140350877192983,0.2578268876611418
0.6212121212121212,0.2265193370165746
0.6130952380952381,0.18968692449355432
0.644927536231884,0.16390423572744015
0.6851851851851852,0.13627992633517497
0.6794871794871795,0.09760589318600368
0.6458333333333334,0.0570902394106814
0.7777777777777778,0.02578268876611418

==> precision_recall_curves/parler/perspective.csv <==
precision,recall
0.3469648562300319,1.0
0.35309446254071664,0.998158379373849
0.3601328903654485,0.998158379373849
0.36745762711864405,0.998158379373849
0.3750865051903114,0.998158379373849
0.3823321554770318,0.996316758747698
0.39061371841155235,0.996316758747698
0.3977859778597786,0.992633517495396
0.4037735849056604,0.9852670349907919
0.41312741312741313,0.9852670349907919
0.42213438735177866,0.9834254143646409
0.43157894736842106,0.9815837937384899
0.43900414937759336,0.9742173112338858
0.45051194539249145,0.9723756906077348
0.46234676007005254,0.9723756906077348
0.47254725472547254,0.9668508287292817
0.48103607770582796,0.9576427255985267
0.4941972920696325,0.9410681399631676
0.5029880478087649,0.9300184162062615
0.5154004106776181,0.9244935543278084
0.527542372881356,0.9171270718232044
0.5415754923413567,0.9116022099447514
0.5520361990950227,0.8987108655616943
0.5620608899297423,0.8839779005524862
0.5728155339805825,0.8692449355432781
0.5825747724317295,0.8250460405156538
0.5981055480378891,0.8139963167587477
0.6082621082621082,0.7863720073664825
0.6175595238095238,0.7642725598526704
0.615506329113924,0.716390423572744
0.6295681063122923,0.6979742173112339
0.6427221172022685,0.6261510128913443
0.6513026052104208,0.5985267034990792
0.6588486140724946,0.569060773480663
0.676056338028169,0.5303867403314917
0.6829896907216495,0.4880294659300184
0.7008547008547008,0.4530386740331492
0.7003367003367004,0.3830570902394107
0.7213740458015268,0.34806629834254144
0.7678571428571429,0.31675874769797424
0.776536312849162,0.2559852670349908
0.8015267175572519,0.19337016574585636
0.810126582278481,0.11786372007366483
0.8979591836734694,0.08103130755064457
0.9473684210526315,0.03314917127071823
